Couplings of the Random-Walk Metropolis algorithm

Couplings play a central role in contemporary Markov chain Monte Carlo methods and in the analysis of their convergence to stationarity. In most cases, a coupling must induce relatively fast meeting between chains to ensure good performance. In this paper we fix attention on the random walk Metropolis algorithm and examine a range of coupling design choices. We introduce proposal and acceptance step couplings based on geometric, optimal transport, and maximality considerations. We consider the theoretical properties of these choices and examine their implication for the meeting time of the chains. We conclude by extracting a few general principles and hypotheses on the design of effective couplings.

==> feb 2 2021 - arxiv v1/labels_cheat_sheet.txt <==

Sections:
1. Introduction = sec:intro
2. Metropolis-Hastings couplings = sec:couplings
2.1. Definitions = sec:couplings:defn
2.2. Proposal distributions = sec:couplings:proposals
2.3. Accept/reject = sec:couplings:accrej
2.4. Initialization = sec:couplings:init
3. Meeting time simulations = sec:mt_sims
4. Coupled chain dynamics = sec:dyn
4.1. Drift and variable transitions = sec:dyn:transitions
4.2. Drift conditions = sec:dyn:drift

Results:

prop:probs
prop:drift

==> labels_cheat_sheet.txt <==

Sections:
1. Introduction = sec:intro
2. Metropolis-Hastings couplings = sec:couplings
2.1. Definitions = sec:couplings:defn
2.2. Proposal distributions = sec:couplings:proposals
2.3. Accept/reject = sec:couplings:accrej
2.4. Initialization = sec:couplings:init
3. Meeting time simulations = sec:mt_sims
4. Coupled chain dynamics = sec:dyn
4.1. Drift and variable transitions = sec:dyn:transitions
4.2. Drift conditions = sec:dyn:drift

Results:

prop:probs
prop:drift
